High-Accuracy and Fault Tolerant Stochastic Inner Product Design

In this work, we present a novel inner product design for stochastic computing. Stochastic computing is an emerging computing technique, that encodes a number in the probability of observing a one in a random bit stream. This leads to reduced hardware costs and high error tolerance. The proposed inner product design is based on a two-line bipolar encoding format and applies sequential processing of the input in a central accumulation unit. Sequential processing significantly increases the computation accuracy, since it allows for preliminary cancelation of carry bits. Moreover, the central accumulation unit gives a much better scalability compared to conventional adder tree approaches. We show that the proposed inner product design outperforms state-of-the-art designs in terms of hardware costs for high accuracy requirements and fault tolerance.

==> CancelorPerformance1e5.dat <==
   2.0000000e+00   2.5073000e-01   2.5000000e-01   2.4964500e-01   2.5000000e-01
   4.0000000e+00   2.1201500e-01   2.1875000e-01   2.5163000e-01   2.5000000e-01
   6.0000000e+00   1.8392167e-01   1.9661458e-01   2.5039500e-01   2.5000000e-01
   8.0000000e+00   1.6545875e-01   1.7974472e-01   2.5047125e-01   2.5000000e-01
   1.0000000e+01   1.5121400e-01   1.6628763e-01   2.4995400e-01   2.5000000e-01
   1.2000000e+01   1.4029750e-01   1.5520838e-01   2.4978667e-01   2.5000000e-01
   1.4000000e+01   1.3160214e-01   1.4587143e-01   2.5031786e-01   2.5000000e-01
   1.6000000e+01   1.2450000e-01   1.3785959e-01   2.5002125e-01   2.5000000e-01
   1.8000000e+01   1.1828500e-01   1.3088511e-01   2.4974222e-01   2.5000000e-01
   2.0000000e+01   1.1296750e-01   1.2474169e-01   2.5029450e-01   2.5000000e-01
   2.2000000e+01   1.0804136e-01   1.1927676e-01   2.5018273e-01   2.5000000e-01
   2.4000000e+01   1.0394750e-01   1.1437460e-01   2.4984292e-01   2.5000000e-01
   2.6000000e+01   1.0032346e-01   1.0994551e-01   2.4959577e-01   2.5000000e-01
   2.8000000e+01   9.7616429e-02   1.0591873e-01   2.4983500e-01   2.5000000e-01
   3.0000000e+01   9.3941333e-02   1.0223754e-01   2.5054567e-01   2.5000000e-01
   3.2000000e+01   9.1140000e-02   9.8855830e-02   2.4956281e-01   2.5000000e-01
   3.4000000e+01   8.9276765e-02   9.5735706e-02   2.5003147e-01   2.5000000e-01
   3.6000000e+01   8.6813889e-02   9.2845657e-02   2.4995222e-01   2.5000000e-01
   3.8000000e+01   8.4888684e-02   9.0159246e-02   2.5010026e-01   2.5000000e-01
   4.0000000e+01   8.2621000e-02   8.7654097e-02   2.4989900e-01   2.5000000e-01
   4.2000000e+01   8.0892619e-02   8.5311129e-02   2.5034810e-01   2.5000000e-01
   4.4000000e+01   7.9349318e-02   8.3113952e-02   2.4980068e-01   2.5000000e-01
   4.6000000e+01   7.7558043e-02   8.1048398e-02   2.4983435e-01   2.5000000e-01
   4.8000000e+01   7.5766042e-02   7.9102149e-02   2.5018021e-01   2.5000000e-01
   5.0000000e+01   7.4551000e-02   7.7264434e-02   2.4994780e-01   2.5000000e-01
   5.2000000e+01   7.3066731e-02   7.5525792e-02   2.5025115e-01   2.5000000e-01
   5.4000000e+01   7.1913519e-02   7.3877871e-02   2.4999611e-01   2.5000000e-01
   5.6000000e+01   7.0508214e-02   7.2313266e-02   2.5006679e-01   2.5000000e-01
   5.8000000e+01   6.9420517e-02   7.0825388e-02   2.5023638e-01   2.5000000e-01
   6.0000000e+01   6.8391167e-02   6.9408349e-02   2.4970683e-01   2.5000000e-01
   6.2000000e+01   6.7512419e-02   6.8056871e-02   2.5009516e-01   2.5000000e-01
   6.4000000e+01   6.6310000e-02   6.6766205e-02   2.4995500e-01   2.5000000e-01


==> InnerProdComplexityLogicElements.dat <==
   2.0000000e+00   2.1000000e+01   2.5000000e+01   2.7000000e+01   2.0000000e+01   2.0000000e+01   2.4000000e+01   2.2000000e+01   2.2000000e+01   2.5000000e+01
   4.0000000e+00   3.4000000e+01   4.0000000e+01   4.0000000e+01   5.6000000e+01   5.6000000e+01   6.9000000e+01   3.7000000e+01   4.2000000e+01   4.7000000e+01
   8.0000000e+00   5.6000000e+01   6.0000000e+01   6.3000000e+01   1.0800000e+02   1.5900000e+02   1.5100000e+02   8.8000000e+01   9.9000000e+01   1.1000000e+02
   1.6000000e+01   9.4000000e+01   1.0500000e+02   1.0200000e+02   2.1700000e+02   3.4800000e+02   4.8800000e+02   1.8100000e+02   2.0200000e+02   2.2300000e+02
   3.2000000e+01   1.8600000e+02   1.8300000e+02   1.8700000e+02   4.6000000e+02   7.1900000e+02   1.0050000e+03   3.5500000e+02   3.9800000e+02   4.8400000e+02
   6.4000000e+01   3.4900000e+02   3.4900000e+02   3.5500000e+02   9.3000000e+02   1.4630000e+03   2.0340000e+03   6.9400000e+02   7.7900000e+02   9.4900000e+02


==> InnerProdComplexityRegisters.dat <==
   2.0000000e+00   1.5000000e+01   1.7000000e+01   1.9000000e+01   2.0000000e+00   2.0000000e+00   3.0000000e+00   9.0000000e+00   9.0000000e+00   1.0000000e+01
   4.0000000e+00   2.5000000e+01   2.7000000e+01   2.9000000e+01   6.0000000e+00   6.0000000e+00   9.0000000e+00   1.0000000e+01   1.1000000e+01   1.2000000e+01
   8.0000000e+00   4.1000000e+01   4.3000000e+01   4.7000000e+01   1.4000000e+01   2.1000000e+01   2.1000000e+01   1.2000000e+01   1.3000000e+01   1.4000000e+01
   1.6000000e+01   7.3000000e+01   7.7000000e+01   8.1000000e+01   3.0000000e+01   4.5000000e+01   6.0000000e+01   1.4000000e+01   1.5000000e+01   1.6000000e+01
   3.2000000e+01   1.3900000e+02   1.4100000e+02   1.4500000e+02   6.2000000e+01   9.3000000e+01   1.2400000e+02   1.5000000e+01   1.6000000e+01   1.8000000e+01
   6.4000000e+01   2.6700000e+02   2.6900000e+02   2.7300000e+02   1.2600000e+02   1.8900000e+02   2.5200000e+02   1.6000000e+01   1.7000000e+01   1.9000000e+01


==> InnerProdRobustness.dat <==
   0.0000000e+00   1.5363669e-02   1.6284761e-02   1.5758406e-02
   5.0000000e-03   3.1814383e-01   1.8263940e-01   3.6011403e-02
   1.0000000e-02   4.1209859e-01   2.8894570e-01   5.8738226e-02
   1.5000000e-02   5.2425912e-01   3.5235801e-01   7.8741296e-02
   2.0000000e-02   5.7792704e-01   3.9813416e-01   1.0068671e-01
   2.5000000e-02   6.1405406e-01   4.3392918e-01   1.2069846e-01
   3.0000000e-02   6.6423807e-01   4.5954265e-01   1.4166325e-01
   3.5000000e-02   7.3790473e-01   4.8051667e-01   1.6129467e-01
   4.0000000e-02   7.5942911e-01   4.9802457e-01   1.8223785e-01
   4.5000000e-02   8.0862574e-01   5.1719104e-01   2.0006442e-01
   5.0000000e-02   8.6319819e-01   5.3054681e-01   2.1881488e-01

